LongSearchEval: Evaluating Long-Horizon Web Search Capabilities of Large Language Models via a Trajectory-Aware Agent Framework with Failure-Node Localization

Long-horizon web search requires LLM-based agents to integrate information across web pages through extended interactions under task-specific constraints. Evaluating this capability is important not only for measuring final answer quality, but also for assessing whether an agent acquires, verifies, and uses evidence reliably over extended interactions. Existing evaluations, however, mainly rely on simulated trajectories or on post-hoc trajectories reconstructed from final answers, rather than on retained real interaction traces, which limits the fidelity of behavioral assessment and weakens support for fine-grained error localization. To address this gap, we introduce LONGSEARCHEVAL, a trajectory-aware agent evaluation framework that combines a unified agent execution protocol with source constrained outcome verification and retrospective failure-node localization. Stage 1 verifies answer groups against agent-cited webpages without human-authored gold answers; Stage 2 audits normalized rounds and links flagged failure nodes to incorrect answer groups. We evaluate 16 models from eight families on 100 tasks, yielding 1,600 retained runs and 6,545 automatically flagged failure nodes. Trajectory collection and evaluation required 1,037 and 318 hours of cumulative runtime, respectively. Human validation yields 94.50% agreement on supplied answer-group labels and 98.11% feature-correspondence precision for audited round-group links. Together, outcome scores and linked trajectory evidence support controlled model comparison and retrospective inspection of answer-related content.

==> README.txt <==
LongSearchEval -- complete arXiv preprint source

Main document: main.tex
Compiler: pdfLaTeX
Bibliography: BibTeX (references.bib; compiled main.bbl is included)

Build with:
  latexmk -pdf main.tex

Or run:
  pdflatex main.tex
  bibtex main
  pdflatex main.tex
  pdflatex main.tex

This is one integrated manuscript: main paper, references, and the full
supplementary material. Compile main.tex, not supplementary.tex separately.

The supplied AcupunctureBench preprint template is used through acl.sty
in preprint mode and acl_natbib.bst. The three requested authors and four
affiliations are included. The corresponding-author note is on page 1.

The original short appendix has been replaced with all supplementary sections.
The case subsection is included from the taxonomy section, exactly once.
Manuscript wording, mathematical content, data, captions, citation keys,
bibliography database, and original figure PDFs are retained. Formatting-only
changes adapt display equations, table typography, and spacing to this template.

The package contains the source and all required local dependencies. Compiled
manuscript PDFs and temporary build files are intentionally kept outside it.

